Probing the QCD Phase Structure with Dileptons from SIS to LHC Energies

We study the properties of strongly interacting matter at finite temperature and baryon chemical potential in relativistic heavy-ion collisions, with emphasis on dilepton probes of the QCD phase structure. The equilibrium QGP is described within the Dynamical QuasiParticle Model (DQPM), which reproduces the lattice-QCD equation of state and provides $\mu_B$-dependent quasiparticle properties, transport coefficients, and thermal dilepton rates, including elastic and inelastic partonic processes. The dynamical evolution is modeled with the off-shell Parton--Hadron--String Dynamics (PHSD) transport approach, which consistently propagates partonic and hadronic degrees of freedom and incorporates chiral-symmetry restoration effects. We discuss the space--time evolution of heavy-ion collisions over a broad energy range and show that a small deconfined QGP core can already emerge at $\sqrt{s_{NN}}\simeq 3.5$ GeV. We present, for the first time, the baryon-chemical-potential dependence of QGP thermal dilepton radiation in PHSD and demonstrate that its influence increases toward lower collision energies. The excitation function indicates that thermal QGP radiation can exceed dileptons from correlated charm decays in central Au+Au collisions at $\sqrt{s_{NN}}\lesssim 25$--$30$ GeV, making RHIC--BES and FAIR energies particularly promising for the direct observation of QGP electromagnetic radiation after subtraction of heavy-flavor and Drell--Yan contributions.

==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



